Benchmarks for single-phase flow in fractured porous media

This paper presents several test cases intended to be benchmarks for numerical schemes for single-phase fluid flow in fractured porous media. A number of solution strategies are compared, including a vertex and a cell-centered finite volume method, a non-conforming embedded discrete fracture model, a primal and a dual extended finite element formulation, and a mortar discrete fracture model. The proposed benchmarks test the schemes by increasing the difficulties in terms of network geometry, e.g. intersecting fractures, and physical parameters, e.g. low and high fracture-matrix permeability ratio as well as heterogeneous fracture permeabilities. For each problem, the results presented by the participants are the number of unknowns, the approximation errors in the porous matrix and in the fractures with respect to a reference solution, and the sparsity and condition number of the discretized linear system. All data and meshes used in this study are publicly available for further comparisons.

==> pics/complex_domain.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex_domain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{417.15805664bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94381193)%
    \put(0,0){\includegraphics[width=\unitlength]{complex_domain.pdf}}%
    \put(0.42052095,0.90884317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar\base^\mathrm{D}=4$}}}%
    \put(0.42052095,0.00750615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar\base^\mathrm{D}=1$}}}%
    \put(-0.04520383,0.46847607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar\flux^\mathrm{N}=0$}}}%
    \put(0.93432442,0.46847607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\bar\flux^\mathrm{N}=0$}}}%
    \put(0.12620079,0.88681154){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.23971728,0.62267679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.11336213,0.39530869){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.3309746,0.73474275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.11998306,0.01625408){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.23564124,0.22278012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.48334239,0.2516602){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.70119279,0.36997345){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.50535395,0.78968296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.39636961,0.10586223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{9}}}%
    \put(0.76165639,0.32464569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.58487682,0.10548954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{11}}}%
    \put(0.69677464,0.18975017){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.43851016,0.37262497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{13}}}%
  \end{picture}%
\endgroup%


==> pics/complex_fracture.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex_fracture.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{complex_fracture.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.05416971,0.32295856){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.24071429,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.46214286,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.68357143,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.905,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.1145,0.19510714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.1145,0.43960714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.1145,0.68410714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
  \end{picture}%
\endgroup%


==> pics/complex_matrix.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'complex_matrix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{complex_matrix.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.05534042,0.37915248){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.13,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.285,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.44,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.595,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.75,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.905,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1145,0.07285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.1145,0.27660714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.1145,0.48035714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.1145,0.68410714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
  \end{picture}%
\endgroup%


==> pics/complex_xfem_pressure_contour_legend.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xfem_pressure_contour_legend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%%
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{159.61295166bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,4.48446204)%
    \put(0,0){\includegraphics[width=\unitlength]{complex_xfem_pressure_contour_legend.pdf}}%
    \put(0.52934972,2.2753175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\base$}}}%
    \put(0.52611924,0.00170334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.53052443,1.46619634){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.0}}}%
    \put(0.53017202,2.93069011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.0}}}%
    \put(0.53346122,4.39518357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4.0}}}%
  \end{picture}%
\endgroup%


==> pics/contour_mimetic_legend.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'contour_mimetic_legend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80.54702148bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,4.2566169)%
    \put(0,0){\includegraphics[width=\unitlength]{contour_mimetic_legend.pdf}}%
    \put(0.55164523,0.00338475){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0.55164523,1.49325959){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.2}}}%
    \put(0.55164523,2.96721454){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.4}}}%
    \put(0.47989717,3.93180018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\base$}}}%
  \end{picture}%
\endgroup%


==> pics/fracture_convergence.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fracture_convergence.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{851.03671875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79616933)%
    \put(0,0){\includegraphics[width=\unitlength]{fracture_convergence.pdf}}%
    \put(0.08384099,0.1134937){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.13}}}%
    \put(0.08384099,0.23772711){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.14}}}%
    \put(0.08384099,0.36195952){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.15}}}%
    \put(0.08384099,0.48525104){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.16}}}%
    \put(0.08384099,0.60948446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.17}}}%
    \put(0.08384099,0.73371723){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.18}}}%
    \put(0.10546974,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.24570718,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.38594463,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.52618297,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.66642036,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.80665786,0.01564974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.81757291,0.0490826){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize  0}}}}%
    \put(0.81750498,0.10984592){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize  1}}}}%
    \put(0.81767206,0.19859114){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize  2}}}}%
    \put(0.81758577,0.2553066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize  3}}}}%
    \put(0.81759862,0.2858387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize 4}}}}%
    \put(0.44542226,0.00469281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(-0.00187272,0.41705395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\base$}}}%
    \put(0.57545628,0.34236443){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize \textsf{reference (MPFA)}}}}}%
    \put(0.89403515,0.27271052){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize \textsf{reduced model:}}}}}%
    \put(0.89403515,0.18496793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize \textsf{refinement}}}}}%
    \put(0.89403515,0.15002698){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize \textsf{levels}}}}}%
    \put(0.89403515,0.21990894){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\footnotesize \textsf{fracture}}}}}%
  \end{picture}%
\endgroup%


==> pics/geiger_fv_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geiger_fv_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{geiger_fv_comparison.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y$}}}%
    \put(0.05042036,0.44471205){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.13,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.285,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.44,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.595,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.75,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.905,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1145,0.07285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.1}}}%
    \put(0.1145,0.31735714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.2}}}%
    \put(0.1145,0.56185714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.3}}}%
  \end{picture}%
\endgroup%


==> pics/geiger_imp.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geiger_imp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{geiger_imp.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.05534042,0.37446965){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.13,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.285,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.44,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.595,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.75,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.905,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1145,0.07285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.1145,0.19510714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.1145,0.31735714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.1145,0.43960714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.1145,0.56185714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.1145,0.68410714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
  \end{picture}%
\endgroup%


==> pics/geiger_mh_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geiger_mh_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{geiger_mh_comparison.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.05299901,0.33934846){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.13000001,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.28500001,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.43999999,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.59500002,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.75,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.90499998,0.02356071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.1145,0.07285712){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.1145,0.24750001){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.2}}}%
    \put(0.1145,0.42214285){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.4}}}%
    \put(0.1145,0.59678571){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.6}}}%
  \end{picture}%
\endgroup%


==> pics/geiger_mv_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'geiger_mv_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{geiger_mv_comparison.pdf}}%
    \put(0.58697138,0.01464849){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y$}}}%
    \put(0.04738116,0.31402903){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\base$}}}%
    \put(0.13,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.44,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.75,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.905,0.01998929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.75}}}%
    \put(0.1145,0.07285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.09}}}%
    \put(0.1145,0.50946429){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.1}}}%
  \end{picture}%
\endgroup%


==> pics/hydrocoin.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hydrocoin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{238.14926758bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66853054)%
    \put(0,0){\includegraphics[width=\unitlength]{hydrocoin.pdf}}%
    \put(0.52698327,0.00095133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1600m}}}%
    \put(-0.00738115,0.43072883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1100m}}}%
    \put(0.02187973,0.61866684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{50m}}}%
    \put(0.26325318,0.64174807){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1 2}}}%
    \put(0.41474098,0.6202462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3 4}}}%
    \put(0.59762527,0.64222374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.75146786,0.6202462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6 7}}}%
    \put(0.91394453,0.64222374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8 9}}}%
    \put(0.95946934,0.14459001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.86214043,0.10848405){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12 11}}}%
    \put(0.64575746,0.10895972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{14 13}}}%
    \put(0.22557745,0.14459005){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{15
}}}%
    \put(0.6863203,0.3753539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16}}}%
    \put(0.74283398,0.32354979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{17}}}%
    \put(0.72635087,0.24427371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{18}}}%
    \put(0.66512762,0.30706669){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{19}}}%
    \put(0.47094671,0.21192604){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-800m}}}%
  \end{picture}%
\endgroup%


==> pics/hydrocoin_comparison.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hydrocoin_comparison.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{440.816584bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70143149)%
    \put(0,0){\includegraphics[width=\unitlength]{hydrocoin_comparison.pdf}}%
    \put(0.48878599,0.00544443){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x \,(\unit{km})$}}}%
    \put(0.08715551,0.41665121){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h (\unit{m})$}}}%
    \put(0.19463088,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.39153818,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.58844547,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.78535277,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.98226007,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.1788783,0.06985361){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{109}}}%
    \put(0.1788783,0.20790105){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{110}}}%
    \put(0.1788783,0.34594667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{111}}}%
    \put(0.1788783,0.48399411){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{112}}}%
    \put(0.1788783,0.62204155){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{113}}}%
  \end{picture}%
\endgroup%


==> pics/hydrocoin_comparison_xfem.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hydrocoin_comparison_xfem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{440.816584bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.70143149)%
    \put(0,0){\includegraphics[width=\unitlength]{hydrocoin_comparison_xfem.pdf}}%
    \put(0.48878599,0.00544443){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x \,(\unit{km})$}}}%
    \put(0.08715551,0.41665121){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h (\unit{m})$}}}%
    \put(0.19463088,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.39153818,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.58844547,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.78535277,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.98226007,0.04153162){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.1788783,0.06985361){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{109}}}%
    \put(0.1788783,0.20790105){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{110}}}%
    \put(0.1788783,0.34594667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{111}}}%
    \put(0.1788783,0.48399411){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{112}}}%
    \put(0.1788783,0.62204155){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{113}}}%
  \end{picture}%
\endgroup%


==> pics/hydrocoin_contour_pressure.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hydrocoin_contour_pressure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1678.57617188bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7929643)%
    \put(0,0){\includegraphics[width=\unitlength]{hydrocoin_contour_pressure.pdf}}%
    \put(0.18542512,0.6753741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.67464136,0.67569803){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{150}}}%
    \put(0.37368637,0.7583234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{120}}}%
    \put(0.56637572,0.7583234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{140}}}%
    \put(0.73684403,0.73015225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$ (m)}}}%
    \put(0.9019549,0.04944671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.041581,0.71932062){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
  \end{picture}%
\endgroup%


==> pics/hydrocoin_summary-xfem.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hydrocoin_summary-xfem.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{448bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75)%
    \put(0,0){\includegraphics[width=\unitlength]{hydrocoin_summary-xfem.pdf}}%
    \put(0.51660714,0.01299286){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x (\unit{km})$}}}%
    \put(0.05559787,0.37780213){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h (\unit{m})$}}}%
    \put(0.13,0.04498929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.32375,0.04498929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.5175,0.04498929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.71125,0.04498929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.905,0.04498929){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.1145,0.07285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{108}}}%
    \put(0.1145,0.27660714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{110}}}%
    \put(0.1145,0.48035714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{112}}}%
    \put(0.1145,0.68410714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{114}}}%
  \end{picture}%
\endgroup%


==> pics/xfem_contour_geiger_imp_legend.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'xfem_contour_geiger_imp_legend.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{703.9152832bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15343834)%
    \put(0,0){\includegraphics[width=\unitlength]{xfem_contour_geiger_imp_legend.pdf}}%
    \put(0.00238454,0.08925867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.39089648,0.08925867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.78239513,0.0896449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.50189658,0.13271497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\base$}}}%
  \end{picture}%
\endgroup%

